Geo-SMILE: Statistical Model-Agnostic Interpretability with Local Explanations for Geospatial Machine Learning

Conventional post-hoc explanation methods were developed largely for non-spatial inputs and often provide limited explicit treatment of geographic context. We introduce Geo-SMILE, a model-agnostic framework that distinguishes substantive Feature explanation from geographic-position response through complementary perturbation branches. The Feature branch masks substantive predictors while retaining observed coordinates; the Geo branch relocates geographic units while holding substantive predictors fixed. Following the statistical-distance-weighted surrogate principle of SMILE, input-distribution Wasserstein distances determine coalition locality weights and weighted Ridge surrogates approximate expected black-box predictions. GeoSensitivity, signed in the keep orientation, quantifies fitted-model responses to geographic-player relocation under the specified design. Across crime prediction in Hull, housing-price prediction in Seattle and ride-hailing demand in Chicago, held-out weighted surrogate fidelity ranges from $R_w^2=0.910$ to $0.989$ in the Feature branch and from $0.842$ to $0.906$ in the Geo branch. The framework makes geographic position an explicit object of post-hoc explanation while requiring separate assessment of interpretation, stability and reference dependence.

==> README.txt <==
# Geo-SMILE: Explainable Machine Learning for Geospatial Prediction

## About This Research

This manuscript presents Geo-SMILE, a geospatial extension of the SMILE explainability framework, developed to support the interpretation of machine learning models in spatial prediction tasks.

The research is derived from an MSc by Research thesis in Computer Science at the University of Hull, United Kingdom. This manuscript represents a standalone methodological contribution extracted and adapted from the broader thesis research.

## Methodological Contribution

Geo-SMILE introduces a dual-branch explainability framework that distinguishes between:

- **Feature-level explainability:** examining the contribution of explanatory variables to model predictions.
- **Geographical explainability:** investigating model sensitivity to spatial relocation and geographical context.

The framework integrates distribution-based perturbation analysis, Wasserstein distance and interpretable surrogate modelling to provide complementary explanations of predictive behaviour in geospatial machine learning.

## Case Studies

The framework is evaluated across three distinct geospatial prediction contexts:

- **Hull, United Kingdom:** Urban crime prediction.
- **Seattle, United States:** Residential property price prediction.
- **Chicago, United States:** Ride-hailing demand prediction.

These case studies demonstrate the applicability of Geo-SMILE across different geographical settings, spatial scales and application domains.

## Research Resources

The implementation and accompanying interactive dashboard are available through the following resources:

- **Source code:** https://github.com/shadiehh/Geo-SMILE


## Manuscript Source Files

The accompanying LaTeX source files, bibliography and figure assets support the compilation of the research manuscript.

## Academic Context

This work was undertaken as part of postgraduate research in Computer Science at the University of Hull, bringing together geospatial artificial intelligence, explainable machine learning and spatial decision support.

The manuscript is presented as a preprint to facilitate scientific dissemination, methodological transparency and further research in explainable geospatial artificial intelligence (GeoXAI).
